Fine-tuning Whisper on Low-Resource Languages for Real-World Applications

This paper presents a new approach to fine-tuning OpenAI's Whisper model for low-resource languages by introducing a novel data generation method that converts sentence-level data into a long-form corpus, using Swiss German as a case study. Non-sentence-level data, which could improve the performance of long-form audio, is difficult to obtain and often restricted by copyright laws. Our method bridges this gap by transforming more accessible sentence-level data into a format that preserves the model's ability to handle long-form audio and perform segmentation without requiring non-sentence-level data. Our data generation process improves performance in several real-world applications and leads to the development of a new state-of-the-art speech-to-text (STT) model for Swiss German. We compare our model with a non-fine-tuned Whisper and our previous state-of-the-art Swiss German STT models, where our new model achieves higher BLEU scores. Our results also indicate that the proposed method is adaptable to other low-resource languages, supported by written guidance and code that allows the creation of fine-tuned Whisper models, which keep segmentation capabilities and allow the transcription of longer audio files using only sentence-level data with high quality.

==> README.txt <==
It is essential to read the complete set of instructions provided within the template before creating your manuscript for submission to Interspeech 2024.

Templates are provided for both LaTeX and Microsoft Word. The organisers strongly recommend LaTeX, because the template has provides many useful features.

Note: the Microsoft Word template is not included in the Paper Kit from the Overleaf Gallery.

Files included:

LaTeX
-----

Interspeech2024.cls - defines the Interspeech2024 document class

IEEEtran.bst - BibTeX Bibliography Style file

template.tex - the template in LaTeX format: start from this to create your own manuscript

mybib.bib - example bibliography for use with LaTeX + BibTeX

for_review.pdf - the output from template.tex created with the correct settings for double-blind review, with author names & affiliations redacted *** READ THIS DOCUMENT: it contains important instructions that you need to follow ***

camera_ready.pdf - the output from template.tex created with the correct settings for publication, with author names & affiliations revealed

Microsoft Word
--------------

A basic template providing the necessary styles is provided in the Paper Kit available from the conference website. Authors must refer to the above PDFs for full instructions and manuscript specifications.

